Motion Browser: Visualizing and Understanding Complex Upper Limb Movement Under Obstetrical Brachial Plexus Injuries

The brachial plexus is a complex network of peripheral nerves that enables sensing from and control of the movements of the arms and hand. Nowadays, the coordination between the muscles to generate simple movements is still not well understood, hindering the knowledge of how to best treat patients with this type of peripheral nerve injury. To acquire enough information for medical data analysis, physicians conduct motion analysis assessments with patients to produce a rich dataset of electromyographic signals from multiple muscles recorded with joint movements during real-world tasks. However, tools for the analysis and visualization of the data in a succinct and interpretable manner are currently not available. Without the ability to integrate, compare, and compute multiple data sources in one platform, physicians can only compute simple statistical values to describe patient's behavior vaguely, which limits the possibility to answer clinical questions and generate hypotheses for research. To address this challenge, we have developed \systemname, an interactive visual analytics system which provides an efficient framework to extract and compare muscle activity patterns from the patient's limbs and coordinated views to help users analyze muscle signals, motion data, and video information to address different tasks. The system was developed as a result of a collaborative endeavor between computer scientists and orthopedic surgery and rehabilitation physicians. We present case studies showing physicians can utilize the information displayed to understand how individuals coordinate their muscles to initiate appropriate treatment and generate new hypotheses for future research.

==> script.txt <==
The brachial plexus is a complex network of peripheral nerves that enables sensing and control over arms and hands. 

Injuries to it involve changes to the muscle coordination thus affect patients' movement. 

However, there is still a lack of understanding of how coordination between the muscles to generate simple movement, 

leading into the confusion of how to best treat the patients with this type of nerve injury. 

As a result, we have developed a sophisticated motion analysis assessment 

that can produce a rich dataset of EMG signals from multiple muscles with joint movement and video recordings. 

However, the usefulness of the data to answer the clinical questions is limited 

because of the overwhelming amount of muscle signals to compare among patients 

and a lack of integration to put all the data sources into an analytics system. 

As a result, we collaborated tightly with physicians from our medical school to develop a holistic application to address all the challenges. 

Next, we demonstrate the Motion Browser visual analytics system. 

Users can select a particular motion to inspect muscle performances. 

Each view shows two sets of motions for each patient. 

The left-hand side shows how patient performs with his affected arm and the right-hand side shows how he performs with his unaffected arm. 

The line chart shows the speed and displacement of the motion and each bar chart shows a particular muscle. 

Same muscles from both arms are aligned vertically and encoded with the same color. 

To highlight muscles that perform differently across the arms, 

users can switch to the offset view and brush away the similar muscles. 

Among the comparison results, some of them might exist data quality issues 
and users might want to recompute the results after some manual settings. 

To do this they can open the time series view to analyze the raw signal and choose a manual range to recompute the comparisons. 

Once users finish analyzing the comparisons they can select the useful regions and export the included muscle signals to the video view. 

Each video view consists of the motion recordings with the timeline of the selected muscle activities from the analysis. 

Once users are satisfied with the output, then they can select the results to put them on the presentation spreadsheet. 

Users can create, name, save, and load the files so that they can come back anytime from different browsers. 

Our first use case usage scenario demonstrates how the physicians used Motion Browser to address medical research challenges. 

People in the medical field always want to know whether the trapezius muscles are useful for the shoulder motions in the affected arm. 

To answer this question, they open Motion Browser and import shoulder flexion in the muscle comparison view. 

They first inspect if there exist any data quality issues and refine the comparison if so. When it is done, the experts start to analyze each patient's arms one by one to highlight the important muscles in the affected arm. 

After that, they brush through that exhibit high displacement which indicates that the patients are performing their actions. 

Then they open the video view from it that presents all the important muscle activists and visible performances. 

By browsing the video inspections and compensatory muscle performance, 
the physicians conclude the patients can be classified into three groups. 

So they furthermore arrange patients in the presentation spreadsheet. 

The first group of patients exhibits greater muscle power in most of their arms and their performances are generally better than the others. 

So physicians name them as "overfiring", meaning that they only use their muscles too much for the shoulder motions. 

The second group of patients does not have any significant trapezius muscle activities from their affected arms. 

And when the physicians inspect the performances, it shows that these patients do not have many struggles to finish the motion despite the missing of these muscles. 

The third group of patients who exhibit greater trapezius muscle activities on their affected arms. 

And when the physicians inspect the performances, they observe that the patients struggled much even though she is using her trapezius muscle. 

These results provide evidence that trapezius muscles might not contribute to shoulder motion much, 
thus patients might be encouraged to perform spinal accessory denervation surgeries. 

Our second usage scenario demonstrates the more general environment that how physicians can acquire a better picture of the patients before conducting face to face diagnosis. 

Before face to face diagnosis, physicians first import the muscle signals of the patients in time series view. 

After several calibrations of the raw signals, physicians import the results of the muscle comparison view. 

When the muscle comparison of the patient is shown, Physicians remove the irrelevant muscles based on her needs and brush through the timeline when the arm has much displacement. 

It could be seen that the patient has more triceps than biceps on her activities on her affected arm. 

In particular, she exhibits a greater proportion of biceps to work on her shoulder motion. 

Physicians also open the video inspection on the selected regions to observe the resulting movement. 

As a result, she concludes that the patient has a lack of effectiveness on her biceps to complete the movement, but her symptoms do not look serious. 

Technically, this patient contains Narakas 1 characteristics. 

All in all, our physicians acquire a brief and speedy inspection on the patient with Motion Browser.
